Time Variation of Fine-Structure Constant Constrained by [O III] Emission-Lines at 1.1<z<3.7

[O III]$\lambda\lambda$4960,5008 doublet are often the strongest narrow emission lines in starburst galaxies and quasi-stellar objects (QSOs), and thus are a promising probe to possible variation of the fine-structure constant $\alpha$ over cosmic time. Previous such studies using QSOs optical spectra were limited to $z<1$. In this work, we constructed a sample of 40 spectra of Ly$\alpha$ emitting galaxies (LAEs) and a sample of 46 spectra of QSOs at $1.09<z<3.73$ using the VLT/X-Shooter near-infrared spectra publicly available. We measured the wavelength ratios of the two components of the spin-orbit doublet and accordingly calculated $\alpha(z)$ using two methods. Analysis on all of the 86 spectra yielded $\Delta\alpha/\alpha=(-3\pm6)\times10^{-5}$ with respect to the laboratory $\alpha$ measurements, consistent with no variation over the explored time interval. If assuming a uniform variation rate, we obtained $\alpha^{-1}{\rm d}\alpha/{\rm d}t = (-3\pm6)\times10^{-15}$ yr$^{-1}$ within the last 12 Gyrs. Extensive tests indicate that $\alpha$ variation could be better constrained using starburst galaxies' spectra than using QSO spectra in future studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
